PICABench: How Far Are We from Physically Realistic Image Editing?

Image editing has achieved remarkable progress recently. Modern editing models could already follow complex instructions to manipulate the original content. However, beyond completing the editing instructions, the accompanying physical effects are the key to the generation realism. For example, removing an object should also remove its shadow, reflections, and interactions with nearby objects. Unfortunately, existing models and benchmarks mainly focus on instruction completion but overlook these physical effects. So, at this moment, how far are we from physically realistic image editing? To answer this, we introduce PICABench, which systematically evaluates physical realism across eight sub-dimension (spanning optics, mechanics, and state transitions) for most of the common editing operations (add, remove, attribute change, etc.). We further propose the PICAEval, a reliable evaluation protocol that uses VLM-as-a-judge with per-case, region-level human annotations and questions. Beyond benchmarking, we also explore effective solutions by learning physics from videos and construct a training dataset PICA-100K. After evaluating most of the mainstream models, we observe that physical realism remains a challenging problem with large rooms to explore. We hope that our benchmark and proposed solutions can serve as a foundation for future work moving from naive content editing toward physically consistent realism.

==> iclr2026/figs/final_selection/Optics__Light_Propagation__explicit_0966_ceramic_coffee_cup_beside_laptop_in_cafe_sunbeam_through_blinds_striped_shadows_9_unsplash_h-7TCyHQ2OE_Optics_Light_Propagation_move/info.json <==
{
  "physics_category": "Optics",
  "physics_law": "Light_Propagation",
  "difficulty": "explicit",
  "input_path": "/mnt/shared-storage-user/zhukaiwen/PhysEdit/comparison_vis/images/PICABench_bagel_nothink_explicit/input_img/0966_ceramic_coffee_cup_beside_laptop_in_cafe_sunbeam_through_blinds_striped_shadows_9_unsplash_h-7TCyHQ2OE_Optics_Light_Propagation_move.jpg",
  "input_basename": "0966_ceramic_coffee_cup_beside_laptop_in_cafe_sunbeam_through_blinds_striped_shadows_9_unsplash_h-7TCyHQ2OE_Optics_Light_Propagation_move.jpg",
  "edit_instruction": "Reposition the dark ceramic mug together with its round cork coaster from its current spot to the right half of the tabletop. Place it flat and upright in the bright, sunlit area near the right edge, leaving a small, safe gap from the rim so it cannot fall. Keep the handle oriented to the left as it is now and ensure the coaster remains centered under the mug. Remove any trace of the mug and its shadow from the original location. Recompute lighting for a single directional sunbeam coming from the upper-right: render a sharp, well-defined cast shadow of the mug-and-handle on the tabletop that extends toward the left and slightly downward, matching the object’s silhouette and length consistent with the scene’s other shadows. Add a thin, dark contact shadow around the coaster’s base, and place specular highlights along the mug’s right rim and side facing the light. Do not alter the table surface, the chairs, or the existing window/plant shadows elsewhere.",
  "models": [
    "input",
    "005_kontext_11k_lora256ema",
    "flux_kontext",
    "DiMOO",
    "Gemini_Edits",
    "GPT_Image_Edits",
    "hidream_e1",
    "omnigen2",
    "qwenimg",
    "Seedream_Edits",
    "stepedit",
    "bagel_nothink",
    "bagel_think"
  ],
  "copied_images": [
    "input.png",
    "005_kontext_11k_lora256ema.png",
    "flux_kontext.png",
    "DiMOO.png",
    "Gemini_Edits.png",
    "GPT_Image_Edits.png",
    "hidream_e1.png",
    "omnigen2.png",
    "qwenimg.png",
    "Seedream_Edits.png",
    "stepedit.png",
    "bagel_nothink.png",
    "bagel_think.png"
  ],
  "missing_models": []
}

==> iclr2026/figs/final_selection/Optics__Light_Propagation__superficial_0973_small_snowman_on_sunlit_patio_table_with_melting_translucent_shadow_8_unsplash_zMELtxBzoLI_Optics_Light_Propagation_remove/info.json <==
{
  "physics_category": "Optics",
  "physics_law": "Light_Propagation",
  "difficulty": "superficial",
  "input_path": "/mnt/shared-storage-user/zhukaiwen/PhysEdit/comparison_vis/images/PICABench_bagel_nothink_superficial/input_img/0973_small_snowman_on_sunlit_patio_table_with_melting_translucent_shadow_8_unsplash_zMELtxBzoLI_Optics_Light_Propagation_remove.jpg",
  "input_basename": "0973_small_snowman_on_sunlit_patio_table_with_melting_translucent_shadow_8_unsplash_zMELtxBzoLI_Optics_Light_Propagation_remove.jpg",
  "edit_instruction": "Remove the yellow chair",
  "models": [
    "input",
    "005_kontext_11k_lora256ema",
    "flux_kontext",
    "DiMOO",
    "Gemini_Edits",
    "GPT_Image_Edits",
    "hidream_e1",
    "omnigen2",
    "qwenimg",
    "Seedream_Edits",
    "stepedit",
    "bagel_nothink",
    "bagel_think"
  ],
  "copied_images": [
    "input.png",
    "005_kontext_11k_lora256ema.png",
    "flux_kontext.png",
    "DiMOO.png",
    "Gemini_Edits.png",
    "GPT_Image_Edits.png",
    "hidream_e1.png",
    "omnigen2.png",
    "qwenimg.png",
    "Seedream_Edits.png",
    "stepedit.png",
    "bagel_nothink.png",
    "bagel_think.png"
  ],
  "missing_models": []
}

==> iclr2026/figs/final_selection/Optics__Reflection__intermediate_1152_blue_glass_perfume_bottle_on_mirrored_vanity_tray_reflection_5_unsplash_erRhzfh4W6s_Optics_Reflection_remove/info.json <==
{
  "physics_category": "Optics",
  "physics_law": "Reflection",
  "difficulty": "intermediate",
  "input_path": "/mnt/shared-storage-user/zhukaiwen/PhysEdit/comparison_vis/images/PICABench_bagel_nothink_intermediate/input_img/1152_blue_glass_perfume_bottle_on_mirrored_vanity_tray_reflection_5_unsplash_erRhzfh4W6s_Optics_Reflection_remove.jpg",
  "input_basename": "1152_blue_glass_perfume_bottle_on_mirrored_vanity_tray_reflection_5_unsplash_erRhzfh4W6s_Optics_Reflection_remove.jpg",
  "edit_instruction": "Remove the central blue bottle and simultaneously remove all of its appearances produced by optics: erase its reflections on the glossy tabletop and any views of it seen through or distorted by the two transparent glasses and their liquids, keeping perspective, transparency, refraction, and lighting consistent with the scene.",
  "models": [
    "input",
    "005_kontext_10k_lora256ema",
    "flux_kontext",
    "DiMOO",
    "Gemini_Edits",
    "GPT_Image_Edits",
    "hidream_e1",
    "omnigen2",
    "qwenimg",
    "Seedream_Edits",
    "stepedit",
    "bagel_nothink",
    "bagel_think"
  ],
  "copied_images": [
    "input.png",
    "005_kontext_10k_lora256ema.png",
    "flux_kontext.png",
    "DiMOO.png",
    "Gemini_Edits.png",
    "GPT_Image_Edits.png",
    "hidream_e1.png",
    "omnigen2.png",
    "qwenimg.png",
    "Seedream_Edits.png",
    "stepedit.png",
    "bagel_nothink.png",
    "bagel_think.png"
  ],
  "missing_models": []
}
